A Design-Time/Run-Time Application Mapping Methodology for Predictable Execution Time in MPSoCs

Executing multiple applications on a single MPSoC brings the major challenge of satisfying multiple quality requirements regarding real-time, energy, etc. Hybrid application mapping denotes the combination of design-time analysis with run-time application mapping. In this article, we present such a methodology, which comprises a design space exploration coupled with a formal performance analysis. This results in several resource reservation configurations, optimized for multiple objectives, with verified real-time guarantees for each individual application. The Pareto-optimal configurations are handed over to run-time management which searches for a suitable mapping according to this information. To provide any real-time guarantees, the performance analysis needs to be composable and the influence of the applications on each other has to be bounded. We achieve this either by spatial or a novel temporal isolation for tasks and by exploiting composable NoCs. With the proposed temporal isolation, tasks of different applications can be mapped to the same resource while with spatial isolation, one computing resource can be exclusively used by only one application. The experiments reveal that the success rate in finding feasible application mappings can be increased by the proposed temporal isolation by up to 30% and energy consumption can be reduced compared to spatial isolation.

==> plots/9_log_knapsack_repair_3059584195216758782.dat <==
Merged
runtimes
successes
assignment
values
Inc
runtimes
successes
assignment
values
Repair
runtimes
	167
	39
	82
	30
	61
	115
	14
	87
	30
	13
successes
	5
	6
	6
	5
	5
	5
	4
	5
	6
	6
assignment
	5
	6
	6
	5
	5
	5
	4
	5
	6
	6
values
	-1.836748E8
	-2.3560724E8
	-2.1292984E8
	-1.8176352E8
	-1.3997256E8
	-2.0889292E8
	-1.5259136E8
	-1.6495324E8
	-2.1284696E8
	-1.6617264E8


==> plots/knapsack_results_10cases.txt <==
Merged
runtimes
        136223
        282500
        230875
        15502
        102781
        232991
        9758
        183311
        2811
        19302
        9035
successes
        0
        0
        0
        0
        0
        0
        0
        0
        0
        0
        0
Inc
runtimes
        12
        10
        10
        10
        12
        9
        10
        10
        7
        8
        9
successes
        5
        5
        5
        5
        6
        5
        4
        5
        5
        5
        5
Repair
runtimes
        23
        40
        43
        41
        17
        53
        77
        18
        22
        16
        45
successes
        6
        6
        6
        6
        7
        6
        5
        6
        6
        6
        6
[tcsh wildermann@codesigns14:~]$ ls
10_log_knapsack_-7579906930024571422.dat  Documents         wilhelm.odt
dasas                                     KurtControl.java  wilhelm.txt
designpat.odt                             link.txt          workshop-slides.pdf
Desktop                                   sound.sh
[tcsh wildermann@codesigns14:~]$ cat 10_log_knapsack_-7579906930024571422.dat
Merged
runtimes
        136223
        282500
        230875
        15502
        102781
        232991
        9758
        183311
        2811
        19302
        9035
successes
        0
        0
        0
        0
        0
        0
        0
        0
        0
        0
        0
Inc
runtimes
        12
        10
        10
        10
        12
        9
        10
        10
        7
        8
        9
successes
        5
        5
        5
        5
        6
        5
        4
        5
        5
        5
        5
Repair
runtimes
        23
        40
        43
        41
        17
        53
        77
        18
        22
        16
        45
successes
        6
        6
        6
        6
        7
        6
        5
        6
        6
        6
        6


==> results/ReliabilityExperiment4Pareto2.dat <==
class           Sharing_order   Sharing_non_order       Exclusive
0.1     NaN     NaN     NaN
0.2     NaN     NaN     NaN
0.3     NaN     NaN     NaN
0.4     0.3620833333333333      0.35875 0.30875 
0.5     0.51375 0.5125  0.43333333333333335
0.6     0.6422222222222222      0.6533333333333333      0.5594444444444444
0.7     0.77125 0.7741666666666667      0.6470833333333333
0.8     0.8594444444444445      0.8627777777777778      0.7227777777777777
0.9     0.9316666666666666      0.93125 0.8191666666666667
1.0     1.0     1.0      0.8455555555555555


==> results/ReliabilityExperimentPareto.dat <==
class 		Sharing_order	Sharing_non_order	Exclusive
0.1	NaN	NaN	NaN	
0.2	NaN	NaN	NaN	
0.3	NaN	NaN	NaN	
0.4	0.5133333333333333	0.5133333333333333	0.38166666666666665	
0.5	0.765	0.7708333333333334	0.49916666666666665	
0.6	0.9555555555555556	0.9488888888888889	0.6488888888888888	
0.7	0.995	0.9916666666666667	0.795	
0.8	0.9988888888888889	1.0	0.9622222222222222	
0.9	1.0	1.0	0.9975	
1.0	1.0	1.0	1.0	


==> results/ReliabilityExperimentPareto2_final.dat <==
class           Sharing_order   Sharing_non_order       Exclusive
0.0     NaN     NaN     NaN
0.1     NaN     NaN     NaN
0.2     NaN     NaN     NaN
0.3     NaN     NaN     NaN
0.4     0.5033333333333333      0.51    0.29333333333333333
0.5     0.6275  0.62    0.435   
0.6     0.7525  0.745   0.595   
0.7     0.8633333333333333      0.8866666666666667      0.73
0.8     0.9675  0.975   0.84
0.9     1.0     1.0     0.97
1.0     1.0     1.0     1.0



==> results/executiontime_cdf_fail.dat <==
0	0.004608295
0	0.00921659
0	0.013824885
0	0.01843318
0	0.023041475
0	0.02764977
0	0.032258065
0	0.036866359
0	0.041474654
0	0.046082949
0	0.050691244
0	0.055299539
0	0.059907834
1	0.064516129
1	0.069124424
1	0.073732719
1	0.078341014
1	0.082949309
1	0.087557604
1	0.092165899
1	0.096774194
1	0.101382488
1	0.105990783
1	0.110599078
1	0.115207373
1	0.119815668
1	0.124423963
1	0.129032258
1	0.133640553
1	0.138248848
1	0.142857143
1	0.147465438
1	0.152073733
1	0.156682028
1	0.161290323
1	0.165898618
1	0.170506912
1	0.175115207
1	0.179723502
1	0.184331797
1	0.188940092
1	0.193548387
1	0.198156682
1	0.202764977
1	0.207373272
1	0.211981567
1	0.216589862
1	0.221198157
1	0.225806452
1	0.230414747
1	0.235023041
1	0.239631336
1	0.244239631
1	0.248847926
1	0.253456221
1	0.258064516
1	0.262672811
1	0.267281106
2	0.271889401
2	0.276497696
2	0.281105991
2	0.285714286
2	0.290322581
2	0.294930876
2	0.299539171
2	0.304147465
2	0.30875576
2	0.313364055
2	0.31797235
2	0.322580645
2	0.32718894
2	0.331797235
2	0.33640553
2	0.341013825
2	0.34562212
3	0.350230415
3	0.35483871
3	0.359447005
3	0.3640553
3	0.368663594
3	0.373271889
3	0.377880184
3	0.382488479
3	0.387096774
3	0.391705069
3	0.396313364
3	0.400921659
4	0.405529954
4	0.410138249
4	0.414746544
4	0.419354839
4	0.423963134
4	0.428571429
5	0.433179724
5	0.437788018
5	0.442396313
5	0.447004608
6	0.451612903
6	0.456221198
6	0.460829493
7	0.465437788
7	0.470046083
7	0.474654378
7	0.479262673
7	0.483870968
7	0.488479263
7	0.493087558
7	0.497695853
7	0.502304147
7	0.506912442
7	0.511520737
7	0.516129032
8	0.520737327
8	0.525345622
8	0.529953917
9	0.534562212
9	0.539170507
10	0.543778802
12	0.548387097
13	0.552995392
13	0.557603687
13	0.562211982
13	0.566820276
14	0.571428571
14	0.576036866
15	0.580645161
16	0.585253456
17	0.589861751
18	0.594470046
18	0.599078341
18	0.603686636
19	0.608294931
19	0.612903226
19	0.617511521
20	0.622119816
21	0.626728111
24	0.631336406
25	0.6359447
25	0.640552995
25	0.64516129
25	0.649769585
26	0.65437788
27	0.658986175
30	0.66359447
31	0.668202765
34	0.67281106
37	0.677419355
37	0.68202765
38	0.686635945
39	0.69124424
40	0.695852535
42	0.700460829
43	0.705069124
44	0.709677419
45	0.714285714
49	0.718894009
52	0.723502304
53	0.728110599
56	0.732718894
57	0.737327189
57	0.741935484
57	0.746543779
61	0.751152074
66	0.755760369
68	0.760368664
68	0.764976959
70	0.769585253
86	0.774193548
88	0.778801843
88	0.783410138
100	0.788018433
108	0.792626728
109	0.797235023
115	0.801843318
116	0.806451613
116	0.811059908
117	0.815668203
118	0.820276498
120	0.824884793
121	0.829493088
122	0.834101382
124	0.838709677
129	0.843317972
134	0.847926267
138	0.852534562
139	0.857142857
146	0.861751152
151	0.866359447
152	0.870967742
161	0.875576037
168	0.880184332
170	0.884792627
193	0.889400922
195	0.894009217
197	0.898617512
209	0.903225806
212	0.907834101
222	0.912442396
256	0.917050691
292	0.921658986
300	0.926267281
309	0.930875576
400	0.935483871
426	0.940092166
428	0.944700461
499	0.949308756
506	0.953917051
507	0.958525346
586	0.963133641
646	0.967741935
660	0.97235023
958	0.976958525
1133	0.98156682
1593	0.986175115
2879	0.99078341
5160	0.995391705
7100	0.995391705
8112	1



==> results/executiontime_cdf_fail_300mhz.dat <==
2.516819	0.0072463768
2.54296	0.0144927536
2.582056	0.0217391304
2.599385	0.0289855072
2.690544	0.0362318841
2.696386	0.0434782609
2.697437	0.0507246377
2.698145	0.0579710145
2.703915	0.0652173913
2.732718	0.0724637681
2.733179	0.0797101449
2.747772	0.0869565217
2.770178	0.0942028986
2.853334	0.1014492754
2.856398	0.1086956522
2.879192	0.115942029
2.909767	0.1231884058
2.937506	0.1304347826
2.938216	0.1376811594
2.976977	0.1449275362
3.110689	0.152173913
3.300694	0.1594202899
5.018106	0.1666666667
5.047028	0.1739130435
5.049008	0.1811594203
5.084266	0.1884057971
5.086457	0.1956521739
5.144861	0.2028985507
5.212937	0.2101449275
5.263808	0.2173913043
5.277247	0.2246376812
5.344259	0.231884058
5.380053	0.2391304348
5.383783	0.2463768116
5.389003	0.2536231884
5.415081	0.2608695652
5.419733	0.268115942
5.443451	0.2753623188
5.467208	0.2826086957
5.467327	0.2898550725
5.467397	0.2971014493
5.485993	0.3043478261
5.487773	0.3115942029
5.488581	0.3188405797
5.503699	0.3260869565
5.50387	0.3333333333
5.520659	0.3405797101
5.522671	0.347826087
5.539218	0.3550724638
5.557588	0.3623188406
5.578709	0.3695652174
5.590672	0.3768115942
5.609242	0.384057971
5.616939	0.3913043478
5.620246	0.3985507246
5.637194	0.4057971014
5.691645	0.4130434783
5.726593	0.4202898551
5.736835	0.4275362319
5.744944	0.4347826087
5.763724	0.4420289855
5.772287	0.4492753623
5.777646	0.4565217391
5.792036	0.4637681159
5.845651	0.4710144928
5.873019	0.4782608696
5.901528	0.4855072464
5.912199	0.4927536232
5.932796	0.5
5.942805	0.5072463768
5.960379	0.5144927536
5.960743	0.5217391304
6.110158	0.5289855072
6.141041	0.5362318841
6.167318	0.5434782609
6.209045	0.5507246377
6.246349	0.5579710145
6.326329	0.5652173913
6.392209	0.5724637681
6.457682	0.5797101449
6.610343	0.5869565217
6.700081	0.5942028986
6.713263	0.6014492754
7.149677	0.6086956522
7.328816	0.615942029
10.552284	0.6231884058
10.656648	0.6304347826
12.25651	0.6376811594
12.608937	0.6449275362
13.358824	0.652173913
13.979807	0.6594202899
14.698528	0.6666666667
15.216441	0.6739130435
15.274848	0.6811594203
15.433736	0.6884057971
22.865274	0.6956521739
33.518779	0.7028985507
34.250526	0.7101449275
35.658272	0.7173913043
38.2102	0.7246376812
42.974627	0.731884058
46.760611	0.7391304348
72.534151	0.7463768116
88.561476	0.7536231884
110.6401	0.7608695652
124.182682	0.768115942
133.589529	0.7753623188
205.948879	0.7826086957
229.487296	0.7898550725
354.099965	0.7971014493
431.82646	0.8043478261
527.93476	0.8115942029
651.234133	0.8188405797
782.644612	0.8260869565
841.359642	0.8333333333
864.63088	0.8405797101
1132.067793	0.847826087
1179.970868	0.8550724638
1443.939976	0.8623188406
1901.566168	0.8695652174
1950.981225	0.8768115942
2413.911567	0.884057971
2443.077944	0.8913043478
5422.38058	0.8985507246
5769.261432	0.9057971014
7973.555477	0.9130434783
8684.366363	0.9202898551
9199.615144	0.9275362319
9587.054078	0.9347826087
11172.918777	0.9420289855
22047.851727	0.9492753623
26283.013455	0.9565217391
56924.908687	0.9637681159
154528.062494	0.9710144928
183615.919325	0.9782608696
183616.529161	0.9855072464
340876.406101	0.9927536232
947877.48979	1


==> results/executiontime_cdf_success.dat <==
8.938549	0.0026666667
11.851173	0.0053333333
11.949948	0.008
13.192092	0.0106666667
13.205796	0.0133333333
13.234784	0.016
13.294939	0.0186666667
13.331442	0.0213333333
13.79082	0.024
13.898073	0.0266666667
13.972392	0.0293333333
13.992681	0.032
14.029127	0.0346666667
14.086328	0.0373333333
14.135672	0.04
14.159253	0.0426666667
14.184382	0.0453333333
14.212099	0.048
14.394732	0.0506666667
14.491752	0.0533333333
14.505137	0.056
14.625632	0.0586666667
14.635047	0.0613333333
14.653512	0.064
14.679985	0.0666666667
14.683277	0.0693333333
14.742408	0.072
14.743623	0.0746666667
14.812688	0.0773333333
14.847746	0.08
14.865804	0.0826666667
14.888641	0.0853333333
14.92508	0.088
14.934094	0.0906666667
14.937302	0.0933333333
14.943311	0.096
14.956897	0.0986666667
14.957118	0.1013333333
14.96149	0.104
14.990844	0.1066666667
15.040209	0.1093333333
15.052332	0.112
15.06344	0.1146666667
15.066179	0.1173333333
15.069902	0.12
15.092754	0.1226666667
15.103581	0.1253333333
15.107108	0.128
15.131087	0.1306666667
15.131763	0.1333333333
15.137839	0.136
15.143639	0.1386666667
15.147609	0.1413333333
15.197474	0.144
15.23345	0.1466666667
15.294753	0.1493333333
15.304581	0.152
15.31763	0.1546666667
15.381661	0.1573333333
15.39853	0.16
15.427107	0.1626666667
15.443829	0.1653333333
15.444897	0.168
15.450532	0.1706666667
15.464021	0.1733333333
15.467035	0.176
15.511875	0.1786666667
15.520295	0.1813333333
15.532216	0.184
15.57053	0.1866666667
15.572648	0.1893333333
15.588337	0.192
15.606465	0.1946666667
15.631521	0.1973333333
15.637429	0.2
15.641227	0.2026666667
15.641831	0.2053333333
15.642117	0.208
15.671779	0.2106666667
15.673646	0.2133333333
15.681015	0.216
15.690524	0.2186666667
15.733775	0.2213333333
15.762102	0.224
15.764399	0.2266666667
15.765417	0.2293333333
15.771694	0.232
15.777481	0.2346666667
15.778569	0.2373333333
15.780584	0.24
15.781555	0.2426666667
15.784136	0.2453333333
15.793194	0.248
15.795972	0.2506666667
15.796098	0.2533333333
15.808368	0.256
15.827949	0.2586666667
15.835967	0.2613333333
15.842442	0.264
15.843203	0.2666666667
15.853835	0.2693333333
15.864632	0.272
15.874857	0.2746666667
15.884348	0.2773333333
15.888108	0.28
15.891845	0.2826666667
15.895542	0.2853333333
15.907646	0.288
15.931933	0.2906666667
15.936093	0.2933333333
15.942478	0.296
15.946596	0.2986666667
15.964717	0.3013333333
15.966369	0.304
15.984663	0.3066666667
15.988567	0.3093333333
15.989922	0.312
16.001119	0.3146666667
16.024919	0.3173333333
16.032253	0.32
16.045015	0.3226666667
16.060299	0.3253333333
16.061744	0.328
16.085315	0.3306666667
16.089729	0.3333333333
16.092661	0.336
16.102893	0.3386666667
16.108986	0.3413333333
16.11773	0.344
16.119443	0.3466666667
16.127472	0.3493333333
16.133084	0.352
16.134751	0.3546666667
16.211245	0.3573333333
16.212769	0.36
16.225975	0.3626666667
16.236356	0.3653333333
16.265491	0.368
16.275983	0.3706666667
16.278196	0.3733333333
16.280473	0.376
16.282264	0.3786666667
16.288999	0.3813333333
16.292462	0.384
16.309378	0.3866666667
16.312971	0.3893333333
16.323448	0.392
16.323745	0.3946666667
16.324157	0.3973333333
16.368435	0.4
16.407451	0.4026666667
16.407533	0.4053333333
16.408996	0.408
16.448407	0.4106666667
16.450699	0.4133333333
16.460668	0.416
16.464147	0.4186666667
16.471625	0.4213333333
16.482042	0.424
16.511591	0.4266666667
16.5206	0.4293333333
16.529785	0.432
16.534973	0.4346666667
16.537418	0.4373333333
16.544485	0.44
16.560894	0.4426666667
16.566202	0.4453333333
16.572133	0.448
16.580156	0.4506666667
16.587135	0.4533333333
16.588634	0.456
16.593308	0.4586666667
16.594238	0.4613333333
16.613395	0.464
16.62128	0.4666666667
16.62939	0.4693333333
16.646171	0.472
16.681039	0.4746666667
16.682667	0.4773333333
16.685573	0.48
16.705095	0.4826666667
16.736932	0.4853333333
16.739923	0.488
16.75784	0.4906666667
16.759839	0.4933333333
16.779426	0.496
16.780814	0.4986666667
16.784384	0.5013333333
16.799452	0.504
16.801975	0.5066666667
16.809778	0.5093333333
16.812357	0.512
16.817099	0.5146666667
16.830653	0.5173333333
16.852095	0.52
16.858953	0.5226666667
16.875751	0.5253333333
16.88109	0.528
16.892868	0.5306666667
16.914784	0.5333333333
16.921706	0.536
16.930012	0.5386666667
16.954242	0.5413333333
16.955168	0.544
16.966671	0.5466666667
17.009736	0.5493333333
17.018353	0.552
17.021249	0.5546666667
17.037994	0.5573333333
17.041799	0.56
17.043952	0.5626666667
17.045349	0.5653333333
17.073376	0.568
17.086742	0.5706666667
17.086968	0.5733333333
17.087017	0.576
17.090208	0.5786666667
17.09186	0.5813333333
17.110851	0.584
17.112491	0.5866666667
17.147965	0.5893333333
17.164992	0.592
17.174308	0.5946666667
17.19734	0.5973333333
17.201743	0.6
17.229719	0.6026666667
17.242071	0.6053333333
17.268674	0.608
17.312541	0.6106666667
17.314981	0.6133333333
17.322202	0.616
17.325367	0.6186666667
17.370311	0.6213333333
17.410337	0.624
17.439043	0.6266666667
17.462806	0.6293333333
17.494512	0.632
17.536752	0.6346666667
17.605423	0.6373333333
17.61666	0.64
17.622438	0.6426666667
17.633731	0.6453333333
17.758629	0.648
17.771216	0.6506666667
17.794199	0.6533333333
17.797729	0.656
17.804171	0.6586666667
17.810759	0.6613333333
17.8672	0.664
17.997339	0.6666666667
18.05107	0.6693333333
18.375013	0.672
18.430681	0.6746666667
18.459514	0.6773333333
18.566066	0.68
18.58287	0.6826666667
18.616705	0.6853333333
19.139679	0.688
19.163158	0.6906666667
19.561313	0.6933333333
20.420775	0.696
20.743692	0.6986666667
21.947599	0.7013333333
22.041061	0.704
23.026528	0.7066666667
23.055482	0.7093333333
23.291268	0.712
23.420917	0.7146666667
23.588213	0.7173333333
23.652544	0.72
23.726319	0.7226666667
23.752644	0.7253333333
23.756477	0.728
23.776387	0.7306666667
23.85031	0.7333333333
23.854551	0.736
23.868331	0.7386666667
23.941165	0.7413333333
23.946561	0.744
24.055071	0.7466666667
24.117552	0.7493333333
24.134592	0.752
24.226412	0.7546666667
24.289943	0.7573333333
24.34924	0.76
24.354706	0.7626666667
24.368295	0.7653333333
24.397499	0.768
24.410123	0.7706666667
24.505471	0.7733333333
24.507112	0.776
24.53707	0.7786666667
24.588666	0.7813333333
24.593303	0.784
24.614457	0.7866666667
24.635375	0.7893333333
24.641692	0.792
24.649533	0.7946666667
24.678309	0.7973333333
24.700873	0.8
24.708831	0.8026666667
24.730291	0.8053333333
24.733527	0.808
24.736502	0.8106666667
24.749295	0.8133333333
24.758999	0.816
24.772339	0.8186666667
24.783907	0.8213333333
24.809683	0.824
24.826912	0.8266666667
24.860295	0.8293333333
24.881048	0.832
24.893638	0.8346666667
24.904514	0.8373333333
24.999734	0.84
25.011528	0.8426666667
25.032851	0.8453333333
25.254189	0.848
25.25884	0.8506666667
25.296362	0.8533333333
25.310477	0.856
25.423713	0.8586666667
25.426945	0.8613333333
25.457994	0.864
25.51408	0.8666666667
25.526801	0.8693333333
25.530476	0.872
25.536579	0.8746666667
25.561036	0.8773333333
25.618815	0.88
25.625904	0.8826666667
25.626266	0.8853333333
25.651888	0.888
25.672471	0.8906666667
25.678602	0.8933333333
25.732346	0.896
25.748699	0.8986666667
25.754037	0.9013333333
25.797006	0.904
25.830517	0.9066666667
25.837845	0.9093333333
25.845646	0.912
25.866508	0.9146666667
25.91363	0.9173333333
25.927668	0.92
25.933668	0.9226666667
25.956373	0.9253333333
26.026019	0.928
26.035992	0.9306666667
26.042234	0.9333333333
26.048285	0.936
26.111225	0.9386666667
26.156624	0.9413333333
26.170331	0.944
26.26451	0.9466666667
26.386835	0.9493333333
26.469215	0.952
26.662522	0.9546666667
26.673652	0.9573333333
26.705486	0.96
26.736569	0.9626666667
26.746884	0.9653333333
26.798014	0.968
26.81997	0.9706666667
26.87644	0.9733333333
26.954604	0.976
26.967149	0.9786666667
27.31756	0.9813333333
30.833067	0.984
37.378133	0.9866666667
65.944771	0.9893333333
106.33365	0.992
129.899854	0.9946666667
615.417459	0.9973333333
1671.142584	1


==> results/executiontime_cdf_success_300mhz.dat <==
3.807961	0.0026595745
4.107095	0.0053191489
4.144631	0.0079787234
4.741845	0.0106382979
4.74798	0.0132978723
4.781057	0.0159574468
4.786939	0.0186170213
4.83759	0.0212765957
4.923584	0.0239361702
4.926272	0.0265957447
4.93466	0.0292553191
4.942317	0.0319148936
4.972045	0.0345744681
5.024654	0.0372340426
5.042285	0.039893617
5.06692	0.0425531915
5.101501	0.045212766
5.122159	0.0478723404
5.134827	0.0505319149
5.146343	0.0531914894
5.160288	0.0558510638
5.182915	0.0585106383
5.188699	0.0611702128
5.20752	0.0638297872
5.232128	0.0664893617
5.235754	0.0691489362
5.248149	0.0718085106
5.250352	0.0744680851
5.253258	0.0771276596
5.253296	0.079787234
5.257468	0.0824468085
5.257712	0.085106383
5.262704	0.0877659574
5.265314	0.0904255319
5.270828	0.0930851064
5.27708	0.0957446809
5.282869	0.0984042553
5.287874	0.1010638298
5.29581	0.1037234043
5.298505	0.1063829787
5.302577	0.1090425532
5.306202	0.1117021277
5.310132	0.1143617021
5.313877	0.1170212766
5.316436	0.1196808511
5.317155	0.1223404255
5.318385	0.125
5.319535	0.1276595745
5.32419	0.1303191489
5.324338	0.1329787234
5.330224	0.1356382979
5.335318	0.1382978723
5.336447	0.1409574468
5.337788	0.1436170213
5.341304	0.1462765957
5.347199	0.1489361702
5.354088	0.1515957447
5.35959	0.1542553191
5.378218	0.1569148936
5.397187	0.1595744681
5.400247	0.1622340426
5.407381	0.164893617
5.41436	0.1675531915
5.419441	0.170212766
5.426606	0.1728723404
5.430725	0.1755319149
5.430952	0.1781914894
5.431672	0.1808510638
5.439773	0.1835106383
5.445576	0.1861702128
5.447314	0.1888297872
5.466217	0.1914893617
5.472946	0.1941489362
5.473171	0.1968085106
5.481902	0.1994680851
5.48366	0.2021276596
5.491301	0.204787234
5.509461	0.2074468085
5.514975	0.210106383
5.517667	0.2127659574
5.517971	0.2154255319
5.529442	0.2180851064
5.531039	0.2207446809
5.535168	0.2234042553
5.537459	0.2260638298
5.539098	0.2287234043
5.540597	0.2313829787
5.54098	0.2340425532
5.541461	0.2367021277
5.542106	0.2393617021
5.542814	0.2420212766
5.544331	0.2446808511
5.544975	0.2473404255
5.551305	0.25
5.564353	0.2526595745
5.566715	0.2553191489
5.567882	0.2579787234
5.578118	0.2606382979
5.57908	0.2632978723
5.582498	0.2659574468
5.582521	0.2686170213
5.584465	0.2712765957
5.586301	0.2739361702
5.592914	0.2765957447
5.594481	0.2792553191
5.595862	0.2819148936
5.601948	0.2845744681
5.602194	0.2872340426
5.603141	0.289893617
5.61018	0.2925531915
5.617779	0.295212766
5.625957	0.2978723404
5.631004	0.3005319149
5.632008	0.3031914894
5.635209	0.3058510638
5.635294	0.3085106383
5.637618	0.3111702128
5.637871	0.3138297872
5.64104	0.3164893617
5.645109	0.3191489362
5.647127	0.3218085106
5.647255	0.3244680851
5.647392	0.3271276596
5.647559	0.329787234
5.647569	0.3324468085
5.648057	0.335106383
5.652517	0.3377659574
5.653844	0.3404255319
5.657987	0.3430851064
5.659582	0.3457446809
5.670118	0.3484042553
5.676807	0.3510638298
5.68034	0.3537234043
5.682351	0.3563829787
5.683746	0.3590425532
5.687398	0.3617021277
5.692752	0.3643617021
5.710163	0.3670212766
5.710825	0.3696808511
5.724809	0.3723404255
5.730241	0.375
5.74509	0.3776595745
5.754038	0.3803191489
5.761905	0.3829787234
5.761983	0.3856382979
5.766594	0.3882978723
5.770669	0.3909574468
5.772921	0.3936170213
5.774079	0.3962765957
5.78749	0.3989361702
5.791895	0.4015957447
5.792049	0.4042553191
5.794549	0.4069148936
5.797385	0.4095744681
5.79848	0.4122340426
5.808585	0.414893617
5.809955	0.4175531915
5.812658	0.420212766
5.81521	0.4228723404
5.816615	0.4255319149
5.81741	0.4281914894
5.819531	0.4308510638
5.834467	0.4335106383
5.83535	0.4361702128
5.844878	0.4388297872
5.845675	0.4414893617
5.845784	0.4441489362
5.849231	0.4468085106
5.852234	0.4494680851
5.853247	0.4521276596
5.864161	0.454787234
5.868963	0.4574468085
5.871536	0.460106383
5.871886	0.4627659574
5.874594	0.4654255319
5.876181	0.4680851064
5.880945	0.4707446809
5.881123	0.4734042553
5.883609	0.4760638298
5.890675	0.4787234043
5.893432	0.4813829787
5.899149	0.4840425532
5.900335	0.4867021277
5.926551	0.4893617021
5.932154	0.4920212766
5.941131	0.4946808511
5.9414	0.4973404255
5.947954	0.5
5.948139	0.5026595745
5.94943	0.5053191489
5.950188	0.5079787234
5.951465	0.5106382979
5.954264	0.5132978723
5.954445	0.5159574468
5.955634	0.5186170213
5.955891	0.5212765957
5.964386	0.5239361702
5.974982	0.5265957447
5.979071	0.5292553191
5.983748	0.5319148936
5.985779	0.5345744681
5.992748	0.5372340426
6.003422	0.539893617
6.008318	0.5425531915
6.009249	0.545212766
6.017273	0.5478723404
6.020445	0.5505319149
6.02446	0.5531914894
6.026547	0.5558510638
6.038944	0.5585106383
6.044959	0.5611702128
6.04566	0.5638297872
6.048094	0.5664893617
6.058881	0.5691489362
6.060126	0.5718085106
6.074151	0.5744680851
6.07595	0.5771276596
6.07622	0.579787234
6.078768	0.5824468085
6.084123	0.585106383
6.084522	0.5877659574
6.096777	0.5904255319
6.111725	0.5930851064
6.121853	0.5957446809
6.13418	0.5984042553
6.135994	0.6010638298
6.141992	0.6037234043
6.149033	0.6063829787
6.163909	0.6090425532
6.164696	0.6117021277
6.172654	0.6143617021
6.174015	0.6170212766
6.183229	0.6196808511
6.194799	0.6223404255
6.196804	0.625
6.219907	0.6276595745
6.225693	0.6303191489
6.228466	0.6329787234
6.256614	0.6356382979
6.313296	0.6382978723
6.358512	0.6409574468
6.380158	0.6436170213
6.383312	0.6462765957
6.389172	0.6489361702
6.4041	0.6515957447
6.44296	0.6542553191
6.480244	0.6569148936
6.501826	0.6595744681
6.511034	0.6622340426
6.589074	0.664893617
6.591571	0.6675531915
6.648571	0.670212766
6.853816	0.6728723404
7.108013	0.6755319149
7.245196	0.6781914894
7.809397	0.6808510638
7.911232	0.6835106383
7.955842	0.6861702128
7.974035	0.6888297872
8.030642	0.6914893617
8.042548	0.6941489362
8.069856	0.6968085106
8.105362	0.6994680851
8.144283	0.7021276596
8.232452	0.704787234
8.310307	0.7074468085
8.334445	0.710106383
8.354926	0.7127659574
8.398573	0.7154255319
8.407101	0.7180851064
8.415505	0.7207446809
8.424648	0.7234042553
8.461273	0.7260638298
8.508564	0.7287234043
8.516736	0.7313829787
8.521036	0.7340425532
8.545422	0.7367021277
8.548064	0.7393617021
8.550381	0.7420212766
8.576373	0.7446808511
8.591781	0.7473404255
8.599078	0.75
8.599408	0.7526595745
8.59948	0.7553191489
8.60169	0.7579787234
8.618376	0.7606382979
8.631032	0.7632978723
8.638826	0.7659574468
8.642695	0.7686170213
8.64933	0.7712765957
8.65669	0.7739361702
8.660568	0.7765957447
8.660865	0.7792553191
8.672847	0.7819148936
8.673929	0.7845744681
8.68648	0.7872340426
8.691463	0.789893617
8.692772	0.7925531915
8.699338	0.795212766
8.754056	0.7978723404
8.755998	0.8005319149
8.76529	0.8031914894
8.781088	0.8058510638
8.788827	0.8085106383
8.790699	0.8111702128
8.822325	0.8138297872
8.827993	0.8164893617
8.844161	0.8191489362
8.85062	0.8218085106
8.859505	0.8244680851
8.860523	0.8271276596
8.868705	0.829787234
8.874264	0.8324468085
8.881157	0.835106383
8.89103	0.8377659574
8.895705	0.8404255319
8.896229	0.8430851064
8.902027	0.8457446809
8.905785	0.8484042553
8.90611	0.8510638298
8.910096	0.8537234043
8.911325	0.8563829787
8.916586	0.8590425532
8.93161	0.8617021277
8.934564	0.8643617021
8.938306	0.8670212766
8.954881	0.8696808511
8.955639	0.8723404255
8.955903	0.875
8.957994	0.8776595745
8.958142	0.8803191489
8.97021	0.8829787234
8.975055	0.8856382979
8.98371	0.8882978723
8.987063	0.8909574468
8.995408	0.8936170213
8.995713	0.8962765957
9.003844	0.8989361702
9.021865	0.9015957447
9.038771	0.9042553191
9.043322	0.9069148936
9.052417	0.9095744681
9.076688	0.9122340426
9.104983	0.914893617
9.119605	0.9175531915
9.13563	0.920212766
9.188308	0.9228723404
9.217543	0.9255319149
9.233968	0.9281914894
9.323673	0.9308510638
9.344263	0.9335106383
9.354118	0.9361702128
9.374391	0.9388297872
9.384688	0.9414893617
9.390631	0.9441489362
9.398458	0.9468085106
9.439946	0.9494680851
9.569514	0.9521276596
9.578265	0.954787234
9.614443	0.9574468085
9.624975	0.960106383
9.675674	0.9627659574
9.839648	0.9654255319
10.558169	0.9680851064
11.024417	0.9707446809
12.884625	0.9734042553
15.069987	0.9760638298
16.856088	0.9787234043
22.495997	0.9813829787
42.91549	0.9840425532
51.384887	0.9867021277
62.096722	0.9893617021
117.245954	0.9920212766
174.436738	0.9946808511
205.443845	0.9973404255
304.557652	1


==> results/paretofront_exclusive.dat <==
value_4	value_9	
2.3792E7	2674.09	
2.433568E7	2680.93	
2.465824E7	1754.28	
2.510848E7	3502.2	
2.523296E7	2674.8	
2.584288E7	2740.54	
2.614688E7	2742.3	
2.629824E7	2041.04	
2.646144E7	2675.67	
2.664928E7	3162.3	
2.680672E7	2041.18	
2.690976E7	2041.2	
2.71024E7	2680.84	
2.71312E7	2592.99	
2.733728E7	1701.99	
2.745872E7	3981.35	
2.7528E7	2692.0	
2.795552E7	1722.62	
2.806624E7	2711.86	
2.854384E7	2625.8	
2.936384E7	1555.03	
2.944384E7	1675.1	
2.96576E7	1855.99	
2.977248E7	4480.18	
2.980448E7	1675.27	
2.985056E7	1762.47	
2.985056E7	1862.68	
3.01752E7	3221.5	
3.018816E7	1795.7	
3.027872E7	5913.48	
3.055872E7	3780.64	
3.063328E7	2940.82	
3.083936E7	2940.82	
3.090592E7	3680.6	
3.09568E7	2644.3	
3.116704E7	1609.04	
3.12576E7	5020.36	
3.15376E7	3714.12	
3.181824E7	3534.5	
3.185664E7	2942.61	
3.216544E7	3681.0	
3.233344E7	2754.62	
3.270256E7	2687.76	
3.272384E7	2601.82	
3.30032E7	2754.91	
3.348448E7	2694.98	
3.350528E7	2655.74	
3.353376E7	2655.82	
3.364992E7	2674.97	
3.423968E7	2755.55	
3.465184E7	2841.55	
3.511552E7	3602.55	
3.519552E7	2602.03	
3.55792E7	3423.25	
3.581184E7	2595.36	
3.605632E7	2703.14	
3.624896E7	2643.79	
3.640352E7	2643.19	
3.707328E7	2944.34	
3.74704E7	2944.42	


==> results/paretofront_sharing.dat <==
value_4	value_9	
2.3872E7	2841.4	
2.478432E7	1921.23	
2.522464E7	3690.95	
2.531264E7	1973.58	
2.544416E7	4320.46	
2.604384E7	1908.64	
2.621696E7	2501.1	
2.64976E7	2040.82	
2.71904E7	2161.35	
2.739648E7	2041.76	
2.740192E7	5095.05	
2.799264E7	2940.64	
2.835232E7	5322.1	
2.868544E7	4800.84	
2.868992E7	4183.5	
2.879712E7	1674.79	
2.892864E7	1728.52	
2.95888E7	6662.1	
2.95984E7	1862.32	
2.975296E7	1621.5	
3.000512E7	2282.84	
3.016512E7	1662.73	
3.016512E7	1729.28	
3.02592E7	6700.36	
3.031968E7	1721.63	
3.054528E7	5914.0	
3.060032E7	2582.5	
3.06288E7	1863.42	
3.06848E7	4500.64	
3.1032E7	12271.33	
3.12144E7	5343.1	
3.127952E7	9381.8	
3.13176E7	3714.66	
3.154656E7	8864.1	
3.156256E7	6262.8	
3.20752E7	7424.3	
3.20944E7	4443.8	
3.219424E7	3675.43	
3.222592E7	4133.81	
3.231744E7	3835.9	
3.247392E7	5464.18	
3.250656E7	1723.11	
3.268E7	1923.9	
3.275168E7	3775.6	
3.283968E7	5441.7	
3.316448E7	3075.62	
3.346016E7	4482.34	
3.368832E7	2875.99	
3.404208E7	2942.23	
3.431968E7	2875.86	
3.447936E7	2869.2	
3.468032E7	3122.92	
3.486464E7	2755.83	
3.53312E7	2876.02	
3.53896E7	3482.63	
3.548576E7	2575.51	
3.594944E7	2476.03	
3.600096E7	2575.91	
3.623936E7	2723.39	
3.625856E7	2603.15	
3.630896E7	2943.24	
3.631008E7	4203.14	
3.631856E7	2629.36	
3.649616E7	5393.78	
3.659072E7	2763.31	
3.66192E7	2763.86	
3.718592E7	2543.53	
3.743808E7	5344.7	
3.7452E7	2697.18	
3.762112E7	4003.35	
3.777568E7	4137.72	
3.79072E7	2763.89	
3.818784E7	2577.27	
3.865152E7	2823.91	
3.908672E7	7913.81	

